Verifiable Network-Performance Measurements

In the current Internet, there is no clean way for affected parties to react to poor forwarding performance: when a domain violates its Service Level Agreement (SLA) with a contractual partner, the partner must resort to ad-hoc probing-based monitoring to determine the existence and extent of the violation. Instead, we propose a new, systematic approach to the problem of forwarding-performance verification. Our mechanism relies on voluntary reporting, allowing each domain to disclose its loss and delay performance to its neighbors; it does not disclose any information regarding the participating domains' topology or routing policies beyond what is already publicly available. Most importantly, it enables verifiable performance measurements, i.e., domains cannot abuse it to significantly exaggerate their performance. Finally, our mechanism is tunable, allowing each participating domain to determine how many resources to devote to it independently (i.e., without any inter-domain coordination), exposing a controllable trade-off between performance-verification quality and resource consumption. Our mechanism comes at the cost of deploying modest functionality at the participating domains' border routers; we show that it requires reasonable processing and memory resources within modern network capabilities.

==> abstract.txt <==
In the current Internet, there is no clean way for affected
parties to react to poor forwarding performance: when a domain violates
its Service Level Agreement (SLA) with a contractual partner,
the partner must resort to ad-hoc probing-based monitoring to determine the
existence and extent of the violation.
Instead, we propose a new, systematic approach to the problem of forwarding-performance verification.
Our mechanism relies on voluntary reporting, allowing each domain to disclose its loss and delay performance to its neighbors;
it does \emph{not} disclose any information regarding the participating domains' topology or routing policies beyond what is already publicly available.
Most importantly, it enables \emph{verifiable} performance measurements, i.e.,
domains cannot abuse it to significantly exaggerate their performance.
Finally, our mechanism is \emph{tunable}, allowing each participating domain to determine how many resources to
devote to it independently (i.e., without any inter-domain coordination),
exposing a controllable trade-off between performance-verification
quality and resource consumption.
Our mechanism comes at the cost of deploying modest functionality at the
participating domains' border routers; we show that it requires
reasonable processing and memory resources within
modern network capabilities.

